Energy-Efficient Power Control for Contention-Based Synchronization in OFDMA Systems with Discrete Powers and Limited Feedback

This work derives a distributed and iterative algorithm by which mobile terminals can selfishly control their transmit powers during the synchronization procedure specified by the IEEE 802.16m and the 3GPP-LTE standards for orthogonal frequency-division multiple-access technologies. The proposed solution aims at maximizing the energy efficiency of the network and is derived on the basis of a finite noncooperative game in which the players have discrete action sets of transmit powers. The set of Nash equilibria of the game is investigated, and a distributed power control algorithm is proposed to achieve synchronization in an energy-efficient manner under the assumption that the feedback from the base station is limited. Numerical results show that the proposed solution improves the energy efficiency as well as the timing estimation accuracy of the network compared to existing alternatives, while requiring a reasonable amount of information to be exchanged on the return channel.

==> figures/finiteGames/0.50.txt <==
02	0.001002921319	0.001122287716	0.001118777070	2	1.0229	4.3051	1.000761807801
03	0.001024580621	0.001186413814	0.001166273531	2	1.0719	5.3993	1.000532187620
04	0.001042735799	0.001263476724	0.001205922733	2	1.1657	6.7038	0.999011896319
05	0.001081080095	0.001393590130	0.001197327503	3	1.3360	8.5228	0.994879723794
06	0.001094696968	0.002220319666	0.001411445844	3	1.6860	11.2597	0.983314182259
07	0.001237600668	0.006995549917	0.001647140893	6	2.6561	16.9023	0.943367730471
08	0.012165325205	0.366648209311	0.001774403419	52	36.0336	47.7461	0.409218921902


==> figures/finiteGames/02.txt <==
0.50	0.001094696968	0.001122287716	0.001118777070	2	1.0229	4.3051	1.000761807801
1.00	0.004074947212	0.004382121070	0.004380195418	2	1.0187	4.0085	1.003569942861
2.00	0.017462201002	0.017976906663	0.017999608584	2	1.0176	3.5928	1.015372146063


==> figures/finiteGames/03.txt <==
0.50	0.001042735799	0.001186413814	0.001166273531	2	1.0719	5.3993	1.000532187620
1.00	0.004331041161	0.004653589910	0.004639189404	2	1.0667	4.8549	1.003592078362
2.00	0.017138758242	0.018460135438	0.018592094990	2	1.0754	4.3468	1.012341529554


==> figures/finiteGames/04.txt <==
0.50	0.001024580621	0.001263476724	0.001205922733	2	1.1657	6.7038	0.999011896319
1.00	0.004459611141	0.004989121179	0.004863948534	2	1.1680	5.9819	1.000868952141
2.00	0.020007458261	0.020172132714	0.020247613977	2	1.1704	5.3252	1.016042497716


==> figures/finiteGames/05.txt <==
0.50	0.000992921319	0.001393590130	0.001197327503	3	1.3360	8.5228	0.994879723794
1.00	0.004176637254	0.005227932665	0.004750854689	2	1.3265	7.3976	0.994711685878
2.00	0.019025929852	0.022274670716	0.022646479069	3	1.3918	6.1918	0.998876039065


==> figures/finiteGames/06.txt <==
0.50	0.001081080095	0.002220319666	0.001411445844	3	1.6860	11.2597	0.983314182259
1.00	0.004605369363	0.007981525033	0.005770197418	3	1.6870	9.4711	0.973537901622
2.00	0.019218537962	0.022413978808	0.020318112214	4	1.7441	7.7512	0.975205144552


==> figures/finiteGames/07.txt <==
0.50	0.001237600668	0.006995549917	0.001647140893	6	2.6561	16.9023	0.943367730471
1.00	0.005441993569	0.020444292133	0.007067412516	6	2.7100	13.4123	0.908578601565
2.00	0.027770316875	0.051086930558	0.029253681065	16	3.2447	10.3766	0.878261489677


==> figures/finiteGames/08.txt <==
0.50	0.012165325205	0.366648209311	0.001774403419	52	36.0336	47.7461	0.409218921902
1.00	0.031401677484	0.532672268729	0.007444819146	30	20.9251	28.9318	0.284479036971
2.00	0.115895370829	0.654622483437	0.033776444626	17	12.2244	17.8753	0.208045208970


==> figures/finiteGames/1.00.txt <==
02	0.004074947212	0.004382121070	0.004380195418	2	1.0187	4.0085	1.003569942861
03	0.004176637254	0.004553589910	0.004639189404	2	1.0667	4.8549	1.003592078362
04	0.004331041161	0.004889121179	0.004863948534	2	1.1680	5.9819	1.000868952141
05	0.004459611141	0.005227932665	0.004750854689	2	1.3265	7.3976	0.994711685878
06	0.004605369363	0.007981525033	0.005770197418	3	1.6870	9.4711	0.973537901622
07	0.005441993569	0.020444292133	0.007067412516	6	2.7100	13.4123	0.908578601565
08	0.031401677484	0.532672268729	0.007444819146	30	20.9251	28.9318	0.284479036971


==> figures/finiteGames/2.00.txt <==
02	0.017138758242	0.017976906663	0.017999608584	2	1.0176	3.5928	1.015372146063
03	0.017462201002	0.018460135438	0.018592094990	2	1.0754	4.3468	1.012341529554
04	0.018825929852	0.020172132714	0.020247613977	2	1.1704	5.3252	1.016042497716
05	0.019118537962	0.022274670716	0.022646479069	3	1.3918	6.1918	0.998876039065
06	0.020007458261	0.028413978808	0.020318112214	4	1.7441	7.7512	0.975205144552
07	0.027770316875	0.051086930558	0.029253681065	16	3.2447	10.3766	0.878261489677
08	0.115895370829	0.654622483437	0.033776444626	17	12.2244	17.8753	0.208045208970


==> figures/finiteGames/oldResuls (120917)/0.50.txt <==
02	0.002196099751	0.002301507321	0.002275301307	2	1.0200	4.3058
03	0.002977905945	0.003649670231	0.003472948767	2	1.0702	5.3951
04	0.003824121190	0.005493110777	0.004839150851	2	1.1693	6.6796
05	0.004732858892	0.008431126336	0.006223203936	2	1.3328	8.5039
06	0.005910923131	0.018050153402	0.008462240037	3	1.6803	11.1913
07	0.007416080393	0.081365268545	0.011335876847	6	2.6302	16.8100
08	0.027179479164	31.206882968482	0.014488754932	60	35.7273	45.7022


==> figures/finiteGames/oldResuls (120917)/02.txt <==
0.50	0.002196099751	0.002301507321	0.002275301307	2	1.0200	4.3058
1.00	0.008173478164	0.009349016154	0.009179055269	2	1.0185	4.0006
2.00	0.036480749135	0.041538968316	0.039896455209	2	1.0172	3.5806


==> figures/finiteGames/oldResuls (120917)/03.txt <==
0.50	0.002977905945	0.003649670231	0.003472948767	2	1.0702	5.3951
1.00	0.012439256703	0.015261574996	0.014212390595	2	1.0709	4.8433
2.00	0.053929033954	0.070290618894	0.062797678821	2	1.0641	4.3110


==> figures/finiteGames/oldResuls (120917)/04.txt <==
0.50	0.003824121190	0.005493110777	0.004839150851	2	1.1693	6.6796
1.00	0.016717450674	0.023331048281	0.019717064521	2	1.1665	5.9481
2.00	0.076871041578	0.112850310043	0.086630900001	2	1.1624	5.2446


==> figures/finiteGames/oldResuls (120917)/05.txt <==
0.50	0.004732858892	0.008431126336	0.006223203936	2	1.3328	8.5039
1.00	0.019428472972	0.037313704417	0.025265540099	2	1.3209	7.3586
2.00	0.083869397723	0.186741942403	0.119211485646	2	1.3222	6.0888


==> figures/finiteGames/oldResuls (120917)/06.txt <==
0.50	0.005910923131	0.018050153402	0.008462240037	3	1.6803	11.1913
1.00	0.023502899913	0.081793356993	0.035299859564	3	1.6776	9.3438
2.00	0.114428545930	0.408034919888	0.150519256523	3	1.6342	7.5731


==> figures/finiteGames/oldResuls (120917)/07.txt <==
0.50	0.007416080393	0.081365268545	0.011335876847	6	2.6302	16.8100
1.00	0.030413787076	0.361556883056	0.047486037765	6	2.6077	13.1234
2.00	0.154103304282	1.837102463645	0.197286139631	15	2.5995	9.8428


==> figures/finiteGames/oldResuls (120917)/08.txt <==
0.50	0.027179479164	31.206882968482	0.014488754932	60	35.7273	45.7022
1.00	0.055434600695	132.220655867440	0.062027936889	30	21.4956	26.4020
2.00	0.278651331683	606.371317729476	0.278063163700	17	12.8052	14.9766


==> figures/finiteGames/oldResuls (120917)/1.00.txt <==
02	0.008173478164	0.009349016154	0.009179055269	2	1.0185	4.0006
03	0.012439256703	0.015261574996	0.014212390595	2	1.0709	4.8433
04	0.016717450674	0.023331048281	0.019717064521	2	1.1665	5.9481
05	0.019428472972	0.037313704417	0.025265540099	2	1.3209	7.3586
06	0.023502899913	0.081793356993	0.035299859564	3	1.6776	9.3438
07	0.030413787076	0.361556883056	0.047486037765	6	2.6077	13.1234
08	0.055434600695	132.220655867440	0.062027936889	30	21.4956	26.4020


==> figures/finiteGames/oldResuls (120917)/2.00.txt <==
02	0.036480749135	0.041538968316	0.039896455209	2	1.0172	3.5806
03	0.053929033954	0.070290618894	0.062797678821	2	1.0641	4.3110
04	0.076871041578	0.112850310043	0.086630900001	2	1.1624	5.2446
05	0.083869397723	0.186741942403	0.119211485646	2	1.3222	6.0888
06	0.114428545930	0.408034919888	0.150519256523	3	1.6342	7.5731
07	0.154103304282	1.837102463645	0.197286139631	15	2.5995	9.8428
08	0.278651331683	606.371317729476	0.278063163700	17	12.8052	14.9766


==> figures/finiteGames/oldResults (120911)/0.50.txt <==
02	0.999632048020	1.000000000000	0.002272169148	0.000925062229	2	1.023200000000
03	0.998323124170	1.000000000000	0.003461773524	0.001782197309	2	1.067500000000
04	0.994233964586	1.000000000000	0.004784745217	0.003133282259	2	1.169200000000
05	0.985077636872	1.000000000000	0.006282408135	0.005140011491	2	1.334400000000
06	0.959265808137	1.000000000000	0.008650730994	0.009088403244	3	1.677300000000
07	0.870386139678	1.000000000000	0.011428670638	0.014195568691	6	2.625200000000
08	0.027818766656	1.000000000000	0.014333469409	0.019307745389	54	35.731900000000


==> figures/finiteGames/oldResults (120911)/02.txt <==
0.50	0.999632048020	1.000000000000	0.002272169148	0.000925062229	2	1.023200000000
1.00	0.999344773492	1.000000000000	0.009067306804	0.004725531254	2	1.022200000000
2.00	0.999107920305	1.000000000000	0.039612876477	0.035988924901	2	1.019500000000


==> figures/finiteGames/oldResults (120911)/03.txt <==
0.50	0.998323124170	1.000000000000	0.003461773524	0.001782197309	2	1.067500000000
1.00	0.996621564266	1.000000000000	0.014239419267	0.009244353662	2	1.071500000000
2.00	0.994699307713	1.000000000000	0.063148522956	0.061311148458	2	1.063000000000


==> figures/finiteGames/oldResults (120911)/04.txt <==
0.50	0.994233964586	1.000000000000	0.004784745217	0.003133282259	2	1.169200000000
1.00	0.989142891916	1.000000000000	0.019636761682	0.014094878833	2	1.166300000000
2.00	0.980458891344	1.000000000000	0.085977250998	0.089308248718	2	1.164600000000


==> figures/finiteGames/oldResults (120911)/05.txt <==
0.50	0.985077636872	1.000000000000	0.006282408135	0.005140011491	2	1.334400000000
1.00	0.971574484547	1.000000000000	0.025404721429	0.022179170359	3	1.331300000000
2.00	0.947601848091	1.000000000000	0.118598511905	0.143414423613	2	1.326600000000


==> figures/finiteGames/oldResults (120911)/06.txt <==
0.50	0.959265808137	1.000000000000	0.008650730994	0.009088403244	3	1.677300000000
1.00	0.921839057722	1.000000000000	0.035319405700	0.038677934981	3	1.675700000000
2.00	0.869668272020	1.000000000000	0.149918665098	0.193677573719	3	1.617400000000


==> figures/finiteGames/oldResults (120911)/07.txt <==
0.50	0.870386139678	1.000000000000	0.011428670638	0.014195568691	6	2.625200000000
1.00	0.765317271800	1.000000000000	0.047418654293	0.061250632972	6	2.600900000000
2.00	0.612286744589	1.000000000000	0.199521332847	0.272348423415	15	2.578400000000


==> figures/finiteGames/oldResults (120911)/08.txt <==
0.50	0.027818766656	1.000000000000	0.014333469409	0.019307745389	54	35.731900000000
1.00	0.011804279659	1.000000000000	0.061575611421	0.085938683963	30	21.491700000000
2.00	0.006823320687	1.000000000000	0.281751227553	0.422598269281	17	12.823300000000


==> figures/finiteGames/oldResults (120911)/1.00.txt <==
02	0.999344773492	1.000000000000	0.009067306804	0.004725531254	2	1.022200000000
03	0.996621564266	1.000000000000	0.014239419267	0.009244353662	2	1.071500000000
04	0.989142891916	1.000000000000	0.019636761682	0.014094878833	2	1.166300000000
05	0.971574484547	1.000000000000	0.025404721429	0.022179170359	3	1.331300000000
06	0.921839057722	1.000000000000	0.035319405700	0.038677934981	3	1.675700000000
07	0.765317271800	1.000000000000	0.047418654293	0.061250632972	6	2.600900000000
08	0.011804279659	1.000000000000	0.061575611421	0.085938683963	30	21.491700000000


==> figures/finiteGames/oldResults (120911)/2.00.txt <==
02	0.999107920305	1.000000000000	0.039612876477	0.035988924901	2	1.019500000000
03	0.994699307713	1.000000000000	0.063148522956	0.061311148458	2	1.063000000000
04	0.980458891344	1.000000000000	0.085977250998	0.089308248718	2	1.164600000000
05	0.947601848091	1.000000000000	0.118598511905	0.143414423613	2	1.326600000000
06	0.869668272020	1.000000000000	0.149918665098	0.193677573719	3	1.617400000000
07	0.612286744589	1.000000000000	0.199521332847	0.272348423415	15	2.578400000000
08	0.006823320687	1.000000000000	0.281751227553	0.422598269281	17	12.823300000000


==> figures/finiteGames/oldResults (20dB)/0.25.txt <==
02	0.999837418111	1.000000000000	0.000618020790	0.000293378273	2	1.020200000000
03	0.999123936491	1.000000000000	0.000886327324	0.000486215462	2	1.069700000000
04	0.997212189043	1.000000000000	0.001179292783	0.000726724971	2	1.161200000000
05	0.992202766668	1.000000000000	0.001566347114	0.001233373156	3	1.344100000000
06	0.979151476016	1.000000000000	0.002086339801	0.002135959518	3	1.679700000000
07	0.932433169800	1.000000000000	0.002884707666	0.003596696979	6	2.621800000000
08	0.263620945897	1.000000000000	0.003603020610	0.004837893698	58	25.356000000000


==> figures/finiteGames/oldResults (20dB)/0.50.txt <==
02	0.999690727794	1.000000000000	0.002251632605	0.001027170231	2	1.019500000000
03	0.998145246805	1.000000000000	0.003467741571	0.001875161099	2	1.074900000000
04	0.994390089629	1.000000000000	0.004794447752	0.003187324411	2	1.166600000000
05	0.985056707048	1.000000000000	0.006196616797	0.004918140813	3	1.335600000000
06	0.958940778356	1.000000000000	0.008498459564	0.008752007516	3	1.676600000000
07	0.871791207441	1.000000000000	0.011379102009	0.014310104401	6	2.611200000000
08	0.170743052544	1.000000000000	0.014498798121	0.019555126554	33	17.244100000000


==> figures/finiteGames/oldResults (20dB)/0.75.txt <==
02	0.999586201604	1.000000000000	0.005113316119	0.002535668855	2	1.017900000000
03	0.997253622866	1.000000000000	0.007970866016	0.004693990083	2	1.074700000000
04	0.991740108568	1.000000000000	0.010878778367	0.007555675744	2	1.165300000000
05	0.977796174232	1.000000000000	0.014460763406	0.012291351814	2	1.337400000000
06	0.940018743221	1.000000000000	0.019433286617	0.020311410003	3	1.675300000000
07	0.815068434832	1.000000000000	0.026335904898	0.033808713127	6	2.614900000000
08	0.120310274051	1.000000000000	0.032932356325	0.044537908324	26	14.040200000000


==> figures/finiteGames/oldResults (20dB)/02.txt <==
0.25	0.999837418111	1.000000000000	0.000618020790	0.000293378273	2	1.020200000000
0.50	0.999690727794	1.000000000000	0.002251632605	0.001027170231	2	1.019500000000
0.75	0.999586201604	1.000000000000	0.005113316119	0.002535668855	2	1.017900000000
1.00	0.999393172040	1.000000000000	0.009027462318	0.004962096639	2	1.020400000000
1.25	0.999345522371	1.000000000000	0.014788838047	0.009388959079	2	1.018300000000
1.50	0.999152164497	1.000000000000	0.022119260734	0.015436264246	2	1.021300000000
1.75	0.999115566661	1.000000000000	0.030203708369	0.024745481720	2	1.020600000000
2.00	0.999156579289	1.000000000000	0.038885961587	0.037192275267	2	1.018600000000


==> figures/finiteGames/oldResults (20dB)/03.txt <==
0.25	0.999123936491	1.000000000000	0.000886327324	0.000486215462	2	1.069700000000
0.50	0.998145246805	1.000000000000	0.003467741571	0.001875161099	2	1.074900000000
0.75	0.997253622866	1.000000000000	0.007970866016	0.004693990083	2	1.074700000000
1.00	0.996584790464	1.000000000000	0.014131287559	0.008720306278	2	1.070700000000
1.25	0.996178625782	1.000000000000	0.021509478754	0.014698792442	2	1.066200000000
1.50	0.995648734002	1.000000000000	0.032185417397	0.024731234678	2	1.064100000000
1.75	0.995695836343	1.000000000000	0.045913063270	0.040878670776	2	1.057000000000
2.00	0.995331108273	1.000000000000	0.061908069241	0.059452131569	2	1.055400000000


==> figures/finiteGames/oldResults (20dB)/04.txt <==
0.25	0.997212189043	1.000000000000	0.001179292783	0.000726724971	2	1.161200000000
0.50	0.994390089629	1.000000000000	0.004794447752	0.003187324411	2	1.166600000000
0.75	0.991740108568	1.000000000000	0.010878778367	0.007555675744	2	1.165300000000
1.00	0.988663211533	1.000000000000	0.019894876142	0.015130365314	2	1.171000000000
1.25	0.986440015255	1.000000000000	0.031135497901	0.024767937109	2	1.168300000000
1.50	0.983481545498	1.000000000000	0.046089661134	0.041049519566	2	1.174800000000
1.75	0.981862505707	1.000000000000	0.063842090970	0.060919417097	2	1.170100000000
2.00	0.980271230624	1.000000000000	0.086761587393	0.092952186052	2	1.165900000000


==> figures/finiteGames/oldResults (20dB)/05.txt <==
0.25	0.992202766668	1.000000000000	0.001566347114	0.001233373156	3	1.344100000000
0.50	0.985056707048	1.000000000000	0.006196616797	0.004918140813	3	1.335600000000
0.75	0.977796174232	1.000000000000	0.014460763406	0.012291351814	2	1.337400000000
1.00	0.971590595127	1.000000000000	0.025352433673	0.022097362274	3	1.330400000000
1.25	0.963372418741	1.000000000000	0.041292894386	0.038295378913	3	1.341600000000
1.50	0.953846376304	1.000000000000	0.063826421086	0.065834110832	2	1.365000000000
1.75	0.949855081282	1.000000000000	0.089165466591	0.102663271903	2	1.348500000000
2.00	0.949221292804	1.000000000000	0.118534262084	0.142760375933	3	1.322000000000


==> figures/finiteGames/oldResults (20dB)/06.txt <==
0.25	0.979151476016	1.000000000000	0.002086339801	0.002135959518	3	1.679700000000
0.50	0.958940778356	1.000000000000	0.008498459564	0.008752007516	3	1.676600000000
0.75	0.940018743221	1.000000000000	0.019433286617	0.020311410003	3	1.675300000000
1.00	0.921736473947	1.000000000000	0.035033595098	0.038694374660	3	1.673500000000
1.25	0.907109028458	1.000000000000	0.052698461143	0.058574002014	3	1.661000000000
1.50	0.888742804222	1.000000000000	0.080454202930	0.093337774928	3	1.668600000000
1.75	0.875147368222	1.000000000000	0.118750756448	0.151018098342	3	1.655600000000
2.00	0.869269466671	1.000000000000	0.149361352620	0.193991463963	3	1.619000000000


==> figures/finiteGames/oldResults (20dB)/07.txt <==
0.25	0.932433169800	1.000000000000	0.002884707666	0.003596696979	6	2.621800000000
0.50	0.871791207441	1.000000000000	0.011379102009	0.014310104401	6	2.611200000000
0.75	0.815068434832	1.000000000000	0.026335904898	0.033808713127	6	2.614900000000
1.00	0.764891834367	1.000000000000	0.047054195003	0.060095592725	6	2.606000000000
1.25	0.717076027728	1.000000000000	0.074281717721	0.096220423141	6	2.615800000000
1.50	0.677987639559	1.000000000000	0.108648470227	0.142831960503	7	2.598400000000
1.75	0.639296955523	1.000000000000	0.137123927379	0.180374949950	9	2.609700000000
2.00	0.611447544965	1.000000000000	0.197004346206	0.269804214157	11	2.588100000000


==> figures/finiteGames/oldResults (20dB)/08.txt <==
0.25	0.263620945897	1.000000000000	0.003603020610	0.004837893698	58	25.356000000000
0.50	0.170743052544	1.000000000000	0.014498798121	0.019555126554	33	17.244100000000
0.75	0.120310274051	1.000000000000	0.032932356325	0.044537908324	26	14.040200000000
1.00	0.100913020048	1.000000000000	0.061949510266	0.087349285399	19	11.672100000000
1.25	0.083220837511	1.000000000000	0.092754112587	0.128864759607	17	10.302900000000
1.50	0.056288669527	1.000000000000	0.148782241584	0.218289977102	16	9.972000000000
1.75	0.049274182374	1.000000000000	0.189679195011	0.271034156283	14	9.081300000000
2.00	0.054549730773	1.000000000000	0.277034194198	0.416863972483	12	7.903200000000


==> figures/finiteGames/oldResults (20dB)/1.00.txt <==
02	0.999393172040	1.000000000000	0.009027462318	0.004962096639	2	1.020400000000
03	0.996584790464	1.000000000000	0.014131287559	0.008720306278	2	1.070700000000
04	0.988663211533	1.000000000000	0.019894876142	0.015130365314	2	1.171000000000
05	0.971590595127	1.000000000000	0.025352433673	0.022097362274	3	1.330400000000
06	0.921736473947	1.000000000000	0.035033595098	0.038694374660	3	1.673500000000
07	0.764891834367	1.000000000000	0.047054195003	0.060095592725	6	2.606000000000
08	0.100913020048	1.000000000000	0.061949510266	0.087349285399	19	11.672100000000


==> figures/finiteGames/oldResults (20dB)/1.25.txt <==
02	0.999345522371	1.000000000000	0.014788838047	0.009388959079	2	1.018300000000
03	0.996178625782	1.000000000000	0.021509478754	0.014698792442	2	1.066200000000
04	0.986440015255	1.000000000000	0.031135497901	0.024767937109	2	1.168300000000
05	0.963372418741	1.000000000000	0.041292894386	0.038295378913	3	1.341600000000
06	0.907109028458	1.000000000000	0.052698461143	0.058574002014	3	1.661000000000
07	0.717076027728	1.000000000000	0.074281717721	0.096220423141	6	2.615800000000
08	0.083220837511	1.000000000000	0.092754112587	0.128864759607	17	10.302900000000


==> figures/finiteGames/oldResults (20dB)/1.50.txt <==
02	0.999152164497	1.000000000000	0.022119260734	0.015436264246	2	1.021300000000
03	0.995648734002	1.000000000000	0.032185417397	0.024731234678	2	1.064100000000
04	0.983481545498	1.000000000000	0.046089661134	0.041049519566	2	1.174800000000
05	0.953846376304	1.000000000000	0.063826421086	0.065834110832	2	1.365000000000
06	0.888742804222	1.000000000000	0.080454202930	0.093337774928	3	1.668600000000
07	0.677987639559	1.000000000000	0.108648470227	0.142831960503	7	2.598400000000
08	0.056288669527	1.000000000000	0.148782241584	0.218289977102	16	9.972000000000


==> figures/finiteGames/oldResults (20dB)/1.75.txt <==
02	0.999115566661	1.000000000000	0.030203708369	0.024745481720	2	1.020600000000
03	0.995695836343	1.000000000000	0.045913063270	0.040878670776	2	1.057000000000
04	0.981862505707	1.000000000000	0.063842090970	0.060919417097	2	1.170100000000
05	0.949855081282	1.000000000000	0.089165466591	0.102663271903	2	1.348500000000
06	0.875147368222	1.000000000000	0.118750756448	0.151018098342	3	1.655600000000
07	0.639296955523	1.000000000000	0.137123927379	0.180374949950	9	2.609700000000
08	0.049274182374	1.000000000000	0.189679195011	0.271034156283	14	9.081300000000


==> figures/finiteGames/oldResults (20dB)/2.00.txt <==
02	0.999156579289	1.000000000000	0.038885961587	0.037192275267	2	1.018600000000
03	0.995331108273	1.000000000000	0.061908069241	0.059452131569	2	1.055400000000
04	0.980271230624	1.000000000000	0.086761587393	0.092952186052	2	1.165900000000
05	0.949221292804	1.000000000000	0.118534262084	0.142760375933	3	1.322000000000
06	0.869269466671	1.000000000000	0.149361352620	0.193991463963	3	1.619000000000
07	0.611447544965	1.000000000000	0.197004346206	0.269804214157	11	2.588100000000
08	0.054549730773	1.000000000000	0.277034194198	0.416863972483	12	7.903200000000


==> figures/finiteGames/oldResults(121001)/0.50.txt <==
02	0.002172414575	0.002226922003	0.002222031147	2	1.0193	4.3000	1.000783103177
03	0.003088844776	0.003516503169	0.003466630455	2	1.0721	5.4000	1.000559984819
04	0.004027062228	0.005002076549	0.004758089000	2	1.1692	6.7058	0.998974267385
05	0.005073784749	0.007163577317	0.006143224002	3	1.3342	8.5371	0.994920484245
06	0.006383811572	0.012964930022	0.008331860517	3	1.6879	11.2485	0.983313108740
07	0.008660963307	0.049077257384	0.011322909303	6	2.6425	16.9376	0.943656261829
08	0.096328802087	2.940448415309	0.014337807516	53	36.0601	47.6479	0.408303441084


==> figures/finiteGames/oldResults(121001)/02.txt <==
0.50	0.002172414575	0.002226922003	0.002222031147	2	1.0193	4.3000	1.000783103177
1.00	0.008251638830	0.008875293873	0.008869909247	2	1.0176	4.0118	1.003714746585
2.00	0.036096075243	0.037276736961	0.037314709973	2	1.0192	3.5972	1.015599461362
1.00	0.004081598536	0.004379995993	0.004379995993	2	1.0130	4.0270	1.003783949165


==> figures/finiteGames/oldResults(121001)/03.txt <==
0.50	0.003088844776	0.003516503169	0.003466630455	2	1.0721	5.4000	1.000559984819
1.00	0.012866390776	0.013975474816	0.013888403888	2	1.0709	4.8407	1.003235065037
2.00	0.052645745868	0.055940459265	0.056347045457	2	1.0742	4.3479	1.011941736813


==> figures/finiteGames/oldResults(121001)/04.txt <==
0.50	0.004027062228	0.005002076549	0.004758089000	2	1.1692	6.7058	0.998974267385
1.00	0.017425989850	0.019648297023	0.019185819318	2	1.1647	5.9850	1.000940823945
2.00	0.077896819794	0.080083727347	0.080553549880	2	1.1687	5.3334	1.015945376396


==> figures/finiteGames/oldResults(121001)/05.txt <==
0.50	0.005073784749	0.007163577317	0.006143224002	3	1.3342	8.5371	0.994920484245
1.00	0.021245103840	0.026908451069	0.024551744971	3	1.3245	7.4073	0.994810116481
2.00	0.093506729490	0.105283585238	0.105522516547	3	1.3899	6.1963	0.998717905438


==> figures/finiteGames/oldResults(121001)/06.txt <==
0.50	0.006383811572	0.012964930022	0.008331860517	3	1.6879	11.2485	0.983313108740
1.00	0.026955822894	0.046258755335	0.033403212086	3	1.6883	9.4934	0.974281438033
2.00	0.126833003589	0.141570716872	0.126653963938	4	1.7412	7.7758	0.975870915597


==> figures/finiteGames/oldResults(121001)/07.txt <==
0.50	0.008660963307	0.049077257384	0.011322909303	6	2.6425	16.9376	0.943656261829
1.00	0.037599517477	0.144913662875	0.047257124300	7	2.7248	13.3851	0.907686204884
2.00	0.189227913305	0.351996117668	0.200331743287	16	3.2793	10.3370	0.875793862786


==> figures/finiteGames/oldResults(121001)/08.txt <==
0.50	0.096328802087	2.940448415309	0.014337807516	53	36.0601	47.6479	0.408303441084
1.00	0.251155234206	4.261684671665	0.058629826288	30	20.9251	28.9318	0.284479036971
2.00	0.935060627473	5.233850680003	0.257797564899	17	12.2244	17.8753	0.208045208970



==> figures/finiteGames/oldResults(121001)/1.00.txt <==
02	0.008251638830	0.008875293873	0.008869909247	2	1.0176	4.0118	1.003714746585
03	0.012866390776	0.013975474816	0.013888403888	2	1.0709	4.8407	1.003235065037
04	0.017425989850	0.019648297023	0.019185819318	2	1.1647	5.9850	1.000940823945
05	0.021245103840	0.026908451069	0.024551744971	3	1.3245	7.4073	0.994810116481
06	0.026955822894	0.046258755335	0.033403212086	3	1.6883	9.4934	0.974281438033
07	0.037599517477	0.144913662875	0.047257124300	7	2.7248	13.3851	0.907686204884
08	0.251155234206	4.261684671665	0.058629826288	30	20.9251	28.9318	0.284479036971
02	0.004081598536	0.004379995993	0.004379995993	2	1.0130	4.0270	1.003783949165


==> figures/finiteGames/oldResults(121001)/2.00.txt <==
02	0.036096075243	0.037276736961	0.037314709973	2	1.0192	3.5972	1.015599461362
03	0.052645745868	0.055940459265	0.056347045457	2	1.0742	4.3479	1.011941736813
04	0.077896819794	0.080083727347	0.080553549880	2	1.1687	5.3334	1.015945376396
05	0.093506729490	0.105283585238	0.105522516547	3	1.3899	6.1963	0.998717905438
06	0.126833003589	0.141570716872	0.126653963938	4	1.7412	7.7758	0.975870915597
07	0.189227913305	0.351996117668	0.200331743287	16	3.2793	10.3370	0.875793862786
08	0.935060627473	5.233850680003	0.257797564899	17	12.2244	17.8753	0.208045208970


==> figures/vs_scripts/pow_BEB.txt <==
0.1	0	5	     0.00001	   -16.39433	     2.65558	     9.27449	     0.34115	     0.32682	     4.40321	     3.60312	1.000000000000
0.2	0	5	     0.00001	    -9.38558	    14.73024	     6.25177	     0.71366	     0.50724	     5.08145	     4.81096	1.000000000000
0.3	0	5	     0.00001	    -5.33711	    31.08478	     5.88119	     0.95772	     0.70041	     5.62024	     5.79163	1.000000000000
0.4	0	5	     0.00001	    -2.58244	    45.00208	     5.81633	     1.13867	     0.95306	     6.16434	     6.78354	1.000000000000
0.5	0	5	     0.00001	    -0.10144	    55.69460	     5.80109	     1.86472	     1.20393	     6.60312	     7.21592	1.000000000000
0.6	0	5	     0.00001	     1.14734	    64.81269	     5.80554	     1.79024	     1.60754	     7.05268	     7.26137	1.000000000000
0.7	0	5	     0.00001	     2.51661	    72.92790	     5.82164	     1.67278	     2.02553	     7.47039	     7.22380	1.000000000000
0.8	0	5	     0.00001	     3.70382	    79.62080	     5.82612	     1.48232	     2.74194	     8.01394	     5.98323	1.000000000000
0.9	0	5	     0.00001	     4.68665	    84.99820	     5.78091	     2.20671	     3.41903	     8.56081	     8.02003	1.000000000000
1.0	0	5	     0.00001	     5.70648	    91.37600	     5.84039	     7.89755	     6.04085	     9.18969	     7.96864	1.000000000000


==> figures/vs_scripts/pow_DSA.txt <==
0.1	0	5	     0.00001	   -16.00581	     1.72458	     9.26895	     0.34321	     0.32101	     4.53191	     3.73528	1.000000000000
0.2	0	5	     0.00001	    -5.34123	     5.05576	     6.24182	     0.68737	     0.53451	     5.25103	     4.89329	1.000000000000
0.3	0	5	     0.00001	    +2.02324	     8.55709	     5.96214	     0.92490	     0.74383	     6.05151	     5.44491	1.000000000000
0.4	0	5	     0.00001	     8.19397	    11.53256	     5.94265	     1.14692	     1.04247	     7.13498	     6.46587	1.000000000000
0.5	0	5	     0.00001	    12.97199	    14.04510	     5.96649	     1.76580	     1.52153	     8.50292	     8.38098	1.000000000000
0.6	0	5	     0.00001	    17.83189	    16.59001	     5.99159	     5.45047	     2.15995	    10.13788	    10.74750	0.999760019198
0.7	0	5	     0.00001	    20.87063	    19.29053	     5.99198	     3.24269	     2.99839	    11.71570	    11.22544	0.999860002800
0.8	0	5	     0.00001	    23.33606	    22.03009	     5.96225	     5.56795	     5.23367	    13.52563	    12.50058	0.999360102384
0.9	0	5	     0.00001	    25.16689	    24.98701	     5.97971	     6.74011	     5.72911	    15.69906	    15.76687	0.997480201584
1.0	0	5	     0.00001	    26.88961	    28.25803	     5.89964	   350.99930	   307.74352	    18.14289	    17.47874	0.996800000000


==> figures/vs_scripts/pow_c_i_vsUser.txt <==
0.5	1	2	     0.00001	    -3.52847	     2.55320	     6.92680	     0.00000	     0.00000	     4.64843	     3.86718	1.000000000000
0.5	1	3	     0.00001	    -2.88340	     2.72040	     6.93996	     0.00000	     0.00000	     4.76923	     4.01216	1.000000000000
0.5	1	4	     0.00001	    -1.82650	     2.91330	     6.93650	     0.00000	     0.00000	     4.61213	     3.85869	1.000000000000
0.5	1	5	     0.00001	    -0.70172	     3.13750	     6.96958	     0.00000	     0.00000	     5.01743	     4.32771	1.000000000000
0.5	1	6	     0.00001	     0.53187	     3.34580	     6.94598	     0.00000	     0.00000	     5.06946	     4.36902	1.000000000000
0.5	1	7	     0.00001	     2.24468	     3.63700	     6.98455	     0.00000	     0.00000	     4.89289	     4.17453	1.000000000000
0.5	1	8	     0.00001	     4.19279	     3.93190	     6.90010	     0.00000	     0.00000	     5.10827	     4.40205	1.000000000000


==> figures/vs_scripts/pow_c_s_vsUser.txt <==
0.5	1	2.01	     0.00001	    -2.41087	     3.56540	     8.46383	     0.74766	     0.66578	     4.82394	     4.05907	1.000000000000
0.5	1	3	     0.00001	    -1.98661	     3.65210	     8.49877	     1.27595	     1.10417	     6.15351	     5.53920	1.000000000000
0.5	1	4	     0.00001	    -1.64211	     3.73140	     8.49711	     0.58648	     0.53392	     5.32876	     4.62969	1.000000000000
0.5	1	5	     0.00001	    -0.99938	     3.82420	     8.48700	     0.92492	     0.82255	     5.24616	     4.52449	1.000000000000
0.5	1	6	     0.00001	    -0.27709	     3.92160	     8.61493	     0.68276	     0.62112	     5.48245	     4.83889	1.000000000000
0.5	1	7	     0.00001	     0.00501	     3.99780	     8.46919	     1.15769	     1.01858	     5.16725	     4.47585	1.000000000000
0.5	1	8	     0.00001	     0.84807	     4.10900	     8.80162	     0.59058	     0.53836	     5.27359	     4.60208	1.000000000000


==> figures/vs_scripts/pow_d_1b_vsUser.txt <==
0.5	1	2.01     0.00001	    -1.42376	     3.14340	    10.31025	     0.87024	     0.57654	     5.19488	     4.47441	1.000000000000
0.5	1	3	     0.00001	    -0.67024	     3.21160	    10.36904	     0.86549	     0.45991	     4.41945	     3.63674	1.000000000000
0.5	1	4	     0.00001	    -0.04572	     3.28240	    10.32895	     0.86943	     0.66955	     4.97884	     4.23087	1.000000000000
0.5	1	5	     0.00001	     0.75029	     3.36310	    10.29363	     0.85984	     0.45473	     4.95113	     4.24390	1.000000000000
0.5	1	6	     0.00001	     1.48341	     3.43420	    10.19273	     0.86031	     0.52945	     4.33647	     3.54175	1.000000000000
0.5	1	7	     0.00001	     2.39440	     3.51730	    10.15866	     0.85635	     0.58604	     5.39386	     4.70649	1.000000000000
0.5	1	8	     0.00001	     3.41089	     3.62000	    10.01508	     0.85171	     0.52400	     5.11777	     4.41799	1.000000000000


==> figures/vs_scripts/pow_d_4b.txt <==
0.1	1	5	     0.00001	   -16.29609	     1.38010	     9.74128	     0.46784	     0.28326	     4.19951	     3.35371	1.000000000000
0.2	1	5	     0.00001	    -9.51572	     2.50416	     8.18766	     0.47396	     0.42847	     4.76352	     4.02293	1.000000000000
0.3	1	5	     0.00001	    -5.78580	     3.13422	     8.25244	     0.56736	     0.51055	     4.79820	     4.03884	1.000000000000
0.4	1	5	     0.00001	    -3.12567	     3.53128	     8.32119	     0.64586	     0.58968	     4.88361	     4.17349	1.000000000000
0.5	1	5	     0.00001	    -0.94310	     3.84080	     8.48975	     0.60998	     0.64456	     4.70877	     3.93531	1.000000000000
0.6	1	5	     0.00001	     0.61584	     4.09023	     8.50003	     0.74641	     0.69481	     5.35080	     4.69460	1.000000000000
0.7	1	5	     0.00001	     2.03499	     4.28251	     8.61774	     3.47950	     0.76571	     5.21711	     4.52612	1.000000000000
0.8	1	5	     0.00001	     2.95245	     4.43808	     8.58135	     1.06558	     0.84018	     5.76275	     5.14289	1.000000000000
0.9	1	5	     0.00001	     4.03081	     4.58729	     8.57423	     1.24916	     0.89027	     5.98226	     5.35458	1.000000000000
1.0	1	5	     0.00001	     4.84481	     4.69300	     8.55838	     1.08929	     0.94903	     4.33177	     3.49334	1.000000000000


==> figures/vs_scripts/pow_d_4b_vsUser.txt <==
0.5	1	2	     0.00001	    -2.53296	     3.61550	     8.40349	     0.61774	     0.60307	     4.53568	     3.76262	1.000000000000
0.5	1	3	     0.00001	    -1.98396	     3.68520	     8.38825	     0.73362	     0.65878	     5.18684	     4.47748	1.000000000000
0.5	1	4	     0.00001	    -1.58049	     3.75100	     8.43030	     0.68489	     0.65171	     4.95427	     4.21880	1.000000000000
0.5	1	5	     0.00001	    -1.09878	     3.83950	     8.41879	     0.80936	     0.67729	     5.03920	     4.34503	1.000000000000
0.5	1	6	     0.00001	    -0.52307	     3.95360	     8.43781	     1.33881	     1.31230	     5.13129	     4.43405	1.000000000000
0.5	1	7	     0.00001	     0.09922	     4.03840	     8.41491	     0.67790	     0.58438	     5.28978	     4.59935	1.000000000000
0.5	1	8	     0.00001	     0.78749	     4.16560	     8.41863	     0.95311	     0.90551	     4.81325	     4.07889	1.000000000000


==> figures/vs_scripts/pow_d_8b_vsUser.txt <==
0.5	1	2	     0.00001	    -2.48064	     3.48780	     8.54624	     0.56280	     0.52191	     5.57142	     4.92337	1.000000000000
0.5	1	3	     0.00001	    -1.99957	     3.58820	     8.61721	     0.71980	     0.65276	     6.14839	     5.49796	1.000000000000
0.5	1	4	     0.00001	    -1.25479	     3.64650	     8.79244	     0.73671	     0.66719	     5.17496	     4.41746	1.000000000000
0.5	1	5	     0.00001	    -0.98035	     3.74130	     8.62689	     0.53336	     0.49087	     5.15637	     4.43440	1.000000000000
0.5	1	6	     0.00001	    -0.37339	     3.82140	     8.65720	     0.81572	     0.77660	     5.28649	     4.59523	1.000000000000
0.5	1	7	     0.00001	     0.31460	     3.93000	     8.58203	     1.15622	     0.95452	     5.65865	     4.99569	1.000000000000
0.5	1	8	     0.00001	     0.86097	     4.04200	     8.50661	     0.80590	     0.72194	     5.43285	     4.74143	1.000000000000


==> figures/vs_scripts/pow_d_c_vsUser.txt <==
0.5	1	2.01     0.00001	    -2.50491	     3.57790	     8.41364	     0.60385	     0.56732	     5.23279	     4.56253	1.000000000000
0.5	1	3	     0.00001	    -1.94235	     3.63640	     8.44279	     0.96106	     0.87591	     4.80514	     4.03749	1.000000000000
0.5	1	4	     0.00001	    -1.46426	     3.76440	     8.51354	     0.61885	     0.57337	     5.12302	     4.43343	1.000000000000
0.5	1	5	     0.00001	    -0.96669	     3.82650	     8.56839	     0.92387	     0.89948	     5.51828	     4.86471	1.000000000000
0.5	1	6	     0.00001	    -0.41620	     3.93120	     8.55654	     1.47278	     1.39575	     5.20386	     4.51893	1.000000000000
0.5	1	7	     0.00001	     0.19308	     4.01250	     8.52300	     0.79657	     0.72851	     5.63847	     4.99395	1.000000000000
0.5	1	8	     0.00001	     0.87497	     4.13080	     8.54438	     1.00545	     0.87503	     5.45630	     4.79102	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr 1bit-1dB/K=5/pow.txt <==
0.1	1	5	     0.00001	   -15.37287	     1.28494	    10.53716	     0.88540	     0.26551	     4.01746	     3.13538	1.000000000000
0.2	1	5	     0.00001	    -8.36650	     2.10632	     9.87690	     0.85812	     0.39453	     4.34084	     3.52875	1.000000000000
0.3	1	5	     0.00001	    -4.21106	     2.65501	     9.93717	     0.85653	     0.42674	     4.78260	     4.00626	1.000000000000
0.4	1	5	     0.00001	    -1.46622	     3.04272	    10.05286	     0.86178	     0.63953	     4.86198	     4.14869	1.000000000000
0.5	1	5	     0.00001	     0.70408	     3.35310	    10.21765	     0.86847	     0.68675	     5.19284	     4.50221	1.000000000000
0.6	1	5	     0.00001	     2.52211	     3.60271	    10.47887	     0.86287	     0.57305	     5.47778	     4.80941	1.000000000000
0.7	1	5	     0.00001	     3.86945	     3.81016	    10.61990	     0.96880	     1.97196	     5.94714	     5.28203	1.000000000000
0.8	1	5	     0.00001	     4.96495	     3.98240	    10.82090	     0.89250	     0.93392	     4.80370	     4.07535	1.000000000000
0.9	1	5	     0.00001	     6.07869	     4.12743	    10.92895	     0.88406	     0.83692	     4.86826	     4.15061	1.000000000000
1.0	1	5	     0.00001	     7.12466	     4.28480	    11.08900	     0.87630	     0.60589	     4.61342	     3.80634	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr 2bit-4dB/K=5/pow.txt <==
0.1	1	5	     0.00001	   -16.22447	     1.35748	     9.84274	     0.69004	     0.27655	     4.15667	     3.30227	1.000000000000
0.2	1	5	     0.00001	    -9.36976	     2.45532	     8.43620	     0.59486	     0.43377	     4.55634	     3.76345	1.000000000000
0.3	1	5	     0.00001	    -5.61224	     3.08664	     8.58473	     0.62417	     0.52048	     4.61762	     3.80672	1.000000000000
0.4	1	5	     0.00001	    -2.93977	     3.49504	     8.66973	     0.64422	     0.58053	     5.04454	     4.31371	1.000000000000
0.5	1	5	     0.00001	    -0.92836	     3.77470	     8.74959	     0.66685	     0.61074	     5.26982	     4.58672	1.000000000000
0.6	1	5	     0.00001	     0.57573	     4.03216	     8.75455	     0.74592	     0.80481	     5.25674	     4.56191	1.000000000000
0.7	1	5	     0.00001	     1.97649	     4.23730	     8.87861	     0.84121	     1.01025	     5.60713	     4.97393	1.000000000000
0.8	1	5	     0.00001	     3.21446	     4.39712	     8.89008	     1.06066	     1.44063	     6.00232	     5.37796	1.000000000000
0.9	1	5	     0.00001	     4.22271	     4.55976	     8.92246	     1.79796	     3.02295	     5.09100	     4.40611	1.000000000000
1.0	1	5	     0.00001	     5.23872	     4.69320	     8.96088	     0.71591	     0.69242	     6.23152	     5.62568	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr 3bit-2dB/K=5/pow.txt <==
0.1	1	5	     0.00001	   -16.29255	     1.38160	     9.75584	     0.53774	     0.28121	     4.19555	     3.33161	1.000000000000
0.2	1	5	     0.00001	    -9.44696	     2.51960	     8.22034	     0.47371	     0.44159	     4.94101	     4.19349	1.000000000000
0.3	1	5	     0.00001	    -5.69569	     3.15702	     8.34853	     0.52669	     0.48679	     5.11773	     4.43598	1.000000000000
0.4	1	5	     0.00001	    -3.06030	     3.55384	     8.41714	     0.68808	     0.65428	     5.58188	     4.93380	1.000000000000
0.5	1	5	     0.00001	    -1.03889	     3.84000	     8.44779	     0.75302	     0.68513	     5.23267	     4.56087	1.000000000000
0.6	1	5	     0.00001	     0.58815	     4.10103	     8.56322	     0.86588	     0.80899	     4.91630	     4.21405	1.000000000000
0.7	1	5	     0.00001	     1.91424	     4.29357	     8.63918	     0.65144	     0.61388	     5.60399	     4.97614	1.000000000000
0.8	1	5	     0.00001	     3.09942	     4.48848	     8.64395	     1.74460	     1.74617	     6.14596	     5.52604	1.000000000000
0.9	1	5	     0.00001	     4.09697	     4.60781	     8.63625	     3.24747	     2.88221	     5.34511	     4.69094	1.000000000000
1.0	1	5	     0.00001	     5.06229	     4.75040	     8.68494	     3.39088	     2.95195	     4.99035	     4.31108	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr 4bit-1dB/K=5/pow.txt <==
0.1	1	5	     0.00001	   -16.29609	     1.38010	     9.74128	     0.46784	     0.28326	     4.19951	     3.35371	1.000000000000
0.2	1	5	     0.00001	    -9.51572	     2.50416	     8.18766	     0.47396	     0.44847	     4.76352	     4.02293	1.000000000000
0.3	1	5	     0.00001	    -5.78580	     3.13422	     8.25244	     0.56736	     0.53055	     4.79820	     4.03884	1.000000000000
0.4	1	5	     0.00001	    -3.12567	     3.53128	     8.32119	     0.64586	     0.60968	     4.88361	     4.17349	1.000000000000
0.5	1	5	     0.00001	    -1.14310	     3.84080	     8.48975	     0.60998	     0.57456	     4.70877	     3.93531	1.000000000000
0.6	1	5	     0.00001	     0.61584	     4.09023	     8.50003	     0.74641	     0.67481	     5.35080	     4.69460	1.000000000000
0.7	1	5	     0.00001	     2.03499	     4.28251	     8.61774	     3.47950	     3.62671	     5.21711	     4.52612	1.000000000000
0.8	1	5	     0.00001	     2.95245	     4.43808	     8.58135	     1.06558	     0.84818	     5.76275	     5.14289	1.000000000000
0.9	1	5	     0.00001	     4.03081	     4.58729	     8.57423	     1.24916	     1.25927	     5.98226	     5.35458	1.000000000000
1.0	1	5	     0.00001	     4.84481	     4.69300	     8.55838	     1.08929	     0.90903	     4.33177	     3.49334	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr 8bit-0.5dB/K=5/pow.txt <==
0.1	1	5	     0.00001	   -16.26899	     1.36354	     9.79783	     0.30522	     0.27965	     4.32102	     3.49412	1.000000000000
0.2	1	5	     0.00001	    -9.45108	     2.43940	     8.30354	     0.49805	     0.46450	     4.66732	     3.90380	1.000000000000
0.3	1	5	     0.00001	    -5.58967	     3.04764	     8.47223	     0.52564	     0.48628	     4.77923	     4.06924	1.000000000000
0.4	1	5	     0.00001	    -2.89523	     3.44864	     8.57459	     0.56357	     0.50647	     5.48897	     4.82149	1.000000000000
0.5	1	5	     0.00001	    -0.90751	     3.73540	     8.73615	     0.64543	     0.58439	     4.99064	     4.28038	1.000000000000
0.6	1	5	     0.00001	     0.72617	     3.97744	     8.73152	     0.64843	     0.58237	     5.39814	     4.72415	1.000000000000
0.7	1	5	     0.00001	     2.01026	     4.15778	     8.71922	     0.69878	     0.60190	     4.83475	     4.06894	1.000000000000
0.8	1	5	     0.00001	     3.23620	     4.31552	     8.97776	     0.77962	     0.73086	     4.48366	     3.69393	1.000000000000
0.9	1	5	     0.00001	     4.15278	     4.46130	     8.96718	     1.09923	     1.05755	     5.05394	     4.34124	1.000000000000
1.0	1	5	     0.00001	     5.11913	     4.58740	     8.86656	     0.57109	     0.51815	     4.40897	     3.62462	1.000000000000


==> figures/vs_scripts/vsDistance/p discrete, sinr stimato/K=5/pow.txt <==
0.1	1	5	     0.00001	   -16.31837	     1.37086	     9.75754	     0.30159	     0.27945	     4.27335	     3.42789	1.000000000000
0.2	1	5	     0.00001	    -9.52221	     2.49560	     8.19461	     0.48364	     0.44513	     4.60604	     3.83837	1.000000000000
0.3	1	5	     0.00001	    -5.63314	     3.12570	     8.35265	     0.51933	     0.47518	     4.67977	     3.93002	1.000000000000
0.4	1	5	     0.00001	    -3.13201	     3.50816	     8.40977	     0.64991	     0.60987	     4.83905	     4.07545	1.000000000000
0.5	1	5	     0.00001	    -1.05611	     3.82450	     8.47871	     0.85438	     0.79957	     5.33649	     4.64990	1.000000000000
0.6	1	5	     0.00001	     0.58012	     4.06431	     8.55724	     1.11800	     0.96763	     5.74709	     5.12377	1.000000000000
0.7	1	5	     0.00001	     1.81686	     4.24668	     8.60917	     0.99733	     0.88599	     5.58766	     4.94367	1.000000000000
0.8	1	5	     0.00001	     2.99323	     4.41984	     8.67904	     1.75007	     1.51935	     5.98601	     5.40277	1.000000000000
0.9	1	5	     0.00001	     4.10710	     4.59143	     8.67818	     0.80027	     0.75347	     5.02879	     4.36745	1.000000000000
1.0	1	5	     0.00001	     5.09294	     4.70960	     9.01931	     4.44494	     3.86638	     5.81668	     5.18602	1.000000000000


==> figures/vs_scripts/vsDistance/pow_BEB.txt <==
0.1	0	5	     0.00001	   -16.39433	     2.65558	     9.27449	     0.34115	     0.32682	     4.40321	     3.60312	1.000000000000
0.2	0	5	     0.00001	    -9.38558	    14.73024	     6.25177	     0.71366	     0.50724	     5.08145	     4.81096	1.000000000000
0.3	0	5	     0.00001	    -5.33711	    31.08478	     5.88119	     0.95772	     0.70041	     5.62024	     5.79163	1.000000000000
0.4	0	5	     0.00001	    -2.58244	    45.00208	     5.81633	     1.13867	     0.95306	     6.16434	     6.78354	1.000000000000
0.5	0	5	     0.00001	    -0.10144	    55.69460	     5.80109	     1.86472	     1.20393	     6.60312	     7.21592	1.000000000000
0.6	0	5	     0.00001	     1.14734	    64.81269	     5.80554	     1.79024	     1.60754	     7.05268	     7.26137	1.000000000000
0.7	0	5	     0.00001	     2.51661	    72.92790	     5.82164	     1.67278	     2.02553	     7.47039	     7.22380	1.000000000000
0.8	0	5	     0.00001	     3.70382	    79.62080	     5.82612	     1.48232	     2.74194	     8.01394	     5.98323	1.000000000000
0.9	0	5	     0.00001	     4.68665	    84.99820	     5.78091	     2.20671	     3.41903	     8.56081	     8.02003	1.000000000000
1.0	0	5	     0.00001	     5.70648	    91.37600	     5.84039	     7.89755	     6.04085	     9.18969	     7.96864	1.000000000000


==> figures/vs_scripts/vsDistance/pow_DSA.txt <==
0.1	0	5	     0.00001	   -16.00581	     1.72458	     9.26895	     0.34321	     0.32101	     4.53191	     3.73528	1.000000000000
0.2	0	5	     0.00001	    -5.34123	     5.05576	     6.24182	     0.68737	     0.53451	     5.25103	     4.89329	1.000000000000
0.3	0	5	     0.00001	    +2.02324	     8.55709	     5.96214	     0.92490	     0.74383	     6.05151	     5.44491	1.000000000000
0.4	0	5	     0.00001	     8.19397	    11.53256	     5.94265	     1.14692	     1.04247	     7.13498	     6.46587	1.000000000000
0.5	0	5	     0.00001	    12.97199	    14.04510	     5.96649	     1.76580	     1.52153	     8.50292	     8.38098	1.000000000000
0.6	0	5	     0.00001	    17.83189	    16.59001	     5.99159	     5.45047	     2.15995	    10.13788	    10.74750	0.999760019198
0.7	0	5	     0.00001	    20.87063	    19.29053	     5.99198	     3.24269	     2.99839	    11.71570	    11.22544	0.999860002800
0.8	0	5	     0.00001	    23.33606	    22.03009	     5.96225	     5.56795	     5.23367	    13.52563	    12.50058	0.999360102384
0.9	0	5	     0.00001	    25.16689	    24.98701	     5.97971	     6.74011	     5.72911	    15.69906	    15.76687	0.997480201584
1.0	0	5	     0.00001	    26.88961	    28.25803	     5.89964	   350.99930	   307.74352	    18.14289	    17.47874	0.996800000000


==> figures/vs_scripts/vsDistance/pow_d_4b.txt <==
0.1	1	5	     0.00001	   -16.29609	     1.38010	     9.74128	     0.46784	     0.28326	     4.19951	     3.35371	1.000000000000
0.2	1	5	     0.00001	    -9.51572	     2.50416	     8.18766	     0.47396	     0.44847	     4.76352	     4.02293	1.000000000000
0.3	1	5	     0.00001	    -5.78580	     3.13422	     8.25244	     0.56736	     0.53055	     4.79820	     4.03884	1.000000000000
0.4	1	5	     0.00001	    -3.12567	     3.53128	     8.32119	     0.64586	     0.60968	     4.88361	     4.17349	1.000000000000
0.5	1	5	     0.00001	    -1.14310	     3.84080	     8.48975	     0.60998	     0.57456	     4.70877	     3.93531	1.000000000000
0.6	1	5	     0.00001	     0.61584	     4.09023	     8.50003	     0.74641	     0.67481	     5.35080	     4.69460	1.000000000000
0.7	1	5	     0.00001	     2.03499	     4.28251	     8.61774	     3.47950	     3.62671	     5.21711	     4.52612	1.000000000000
0.8	1	5	     0.00001	     2.95245	     4.43808	     8.58135	     1.06558	     0.84818	     5.76275	     5.14289	1.000000000000
0.9	1	5	     0.00001	     4.03081	     4.58729	     8.57423	     1.24916	     1.25927	     5.98226	     5.35458	1.000000000000
1.0	1	5	     0.00001	     4.84481	     4.69300	     8.55838	     1.08929	     0.90903	     4.33177	     3.49334	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=2/pow.txt <==
0.5	1	2	     0.00001	    -3.52847	     2.55320	     6.92680	     0.00000	     0.00000	     4.64843	     3.86718	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=3/pow.txt <==
0.5	1	3	     0.00001	    -2.88340	     2.72040	     6.93996	     0.00000	     0.00000	     4.76923	     4.01216	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=4/pow.txt <==
0.5	1	4	     0.00001	    -1.82650	     2.91330	     6.93650	     0.00000	     0.00000	     4.61213	     3.85869	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=5/pow.txt <==
0.5	1	5	     0.00001	    -0.70172	     3.13750	     6.96958	     0.00000	     0.00000	     5.01743	     4.32771	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=6/pow.txt <==
0.5	1	6	     0.00001	     0.53187	     3.34580	     6.94598	     0.00000	     0.00000	     5.06946	     4.36902	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=7/pow.txt <==
0.5	1	7	     0.00001	     2.24468	     3.63700	     6.98455	     0.00000	     0.00000	     4.89289	     4.17453	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/K=8/pow.txt <==
0.5	1	8	     0.00001	     4.19279	     3.93190	     6.90010	     0.00000	     0.00000	     5.10827	     4.40205	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr ideale/pow_c_i.txt <==
0.5	1	2	     0.00001	    -3.52847	     2.55320	     6.92680	     0.00000	     0.00000	     4.64843	     3.86718	1.000000000000
0.5	1	3	     0.00001	    -2.88340	     2.72040	     6.93996	     0.00000	     0.00000	     4.76923	     4.01216	1.000000000000
0.5	1	4	     0.00001	    -1.82650	     2.91330	     6.93650	     0.00000	     0.00000	     4.61213	     3.85869	1.000000000000
0.5	1	5	     0.00001	    -0.70172	     3.13750	     6.96958	     0.00000	     0.00000	     5.01743	     4.32771	1.000000000000
0.5	1	6	     0.00001	     0.53187	     3.34580	     6.94598	     0.00000	     0.00000	     5.06946	     4.36902	1.000000000000
0.5	1	7	     0.00001	     2.24468	     3.63700	     6.98455	     0.00000	     0.00000	     4.89289	     4.17453	1.000000000000
0.5	1	8	     0.00001	     4.19279	     3.93190	     6.90010	     0.00000	     0.00000	     5.10827	     4.40205	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=2/pow.txt <==
0.5	1	2	     0.00001	    -2.41087	     3.56540	     8.46383	     0.74766	     0.66578	     4.82394	     4.05907	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=3/pow.txt <==
0.5	1	3	     0.00001	    -1.98661	     3.65210	     8.49877	     1.27595	     1.10417	     6.15351	     5.53920	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=4/pow.txt <==
0.5	1	4	     0.00001	    -1.64211	     3.71140	     8.49711	     0.58648	     0.53392	     5.32876	     4.62969	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=5/pow.txt <==
0.5	1	5	     0.00001	    -0.99938	     3.82420	     8.48700	     0.92492	     0.82255	     5.24616	     4.52449	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=6/pow.txt <==
0.5	1	6	     0.00001	    -0.27709	     3.92160	     8.61493	     0.68276	     0.62112	     5.48245	     4.83889	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=7/pow.txt <==
0.5	1	7	     0.00001	     0.00501	     3.99780	     8.46919	     1.15769	     1.01858	     5.16725	     4.47585	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/K=8/pow.txt <==
0.5	1	8	     0.00001	     0.84807	     4.10900	     8.80162	     0.59058	     0.53836	     5.27359	     4.60208	1.000000000000


==> figures/vs_scripts/vsUser/p continue, sinr stimato/pow_c_s.txt <==
0.5	1	2	     0.00001	    -2.41087	     3.56540	     8.46383	     0.74766	     0.66578	     4.82394	     4.05907	1.000000000000
0.5	1	3	     0.00001	    -1.98661	     3.65210	     8.49877	     1.27595	     1.10417	     6.15351	     5.53920	1.000000000000
0.5	1	4	     0.00001	    -1.64211	     3.71140	     8.49711	     0.58648	     0.53392	     5.32876	     4.62969	1.000000000000
0.5	1	5	     0.00001	    -0.99938	     3.82420	     8.48700	     0.92492	     0.82255	     5.24616	     4.52449	1.000000000000
0.5	1	6	     0.00001	    -0.27709	     3.92160	     8.61493	     0.68276	     0.62112	     5.48245	     4.83889	1.000000000000
0.5	1	7	     0.00001	     0.00501	     3.99780	     8.46919	     1.15769	     1.01858	     5.16725	     4.47585	1.000000000000
0.5	1	8	     0.00001	     0.84807	     4.10900	     8.80162	     0.59058	     0.53836	     5.27359	     4.60208	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=2/pow.txt <==
0.5	1	2	     0.00001	    -1.42376	     3.14340	    10.31025	     0.87024	     0.57654	     5.19488	     4.47441	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=3/pow.txt <==
0.5	1	3	     0.00001	    -0.67024	     3.21160	    10.36904	     0.86549	     0.45991	     4.41945	     3.63674	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=4/pow.txt <==
0.5	1	4	     0.00001	    -0.04572	     3.28240	    10.32895	     0.86943	     0.66955	     4.97884	     4.23087	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=5/pow.txt <==
0.5	1	5	     0.00001	     0.75029	     3.36310	    10.29363	     0.85984	     0.45473	     4.95113	     4.24390	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=6/pow.txt <==
0.5	1	6	     0.00001	     1.38341	     3.43420	    10.19273	     0.86031	     0.52945	     4.33647	     3.54175	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=7/pow.txt <==
0.5	1	7	     0.00001	     2.39440	     3.51730	    10.15866	     0.85635	     0.58604	     5.39386	     4.70649	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 1bit-1dB/K=8/pow.txt <==
0.5	1	8	     0.00001	     3.41089	     3.62000	    10.01508	     0.85171	     0.52400	     5.11777	     4.41799	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=2/pow.txt <==
0.5	1	2	     0.00001	    -2.53296	     3.61550	     8.40349	     0.61774	     0.60307	     4.53568	     3.76262	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=3/pow.txt <==
0.5	1	3	     0.00001	    -1.98396	     3.68520	     8.38825	     0.73362	     0.65878	     5.18684	     4.47748	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=4/pow.txt <==
0.5	1	4	     0.00001	    -1.58049	     3.75100	     8.43030	     0.68489	     0.65171	     4.95427	     4.21880	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=5/pow.txt <==
0.5	1	5	     0.00001	    -1.09878	     3.83950	     8.41879	     0.80936	     0.67729	     5.03920	     4.34503	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=6/pow.txt <==
0.5	1	6	     0.00001	    -0.52307	     3.95360	     8.43781	     1.33881	     1.31230	     5.13129	     4.43405	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=7/pow.txt <==
0.5	1	7	     0.00001	     0.09922	     4.03840	     8.41491	     0.67790	     0.58438	     5.28978	     4.59935	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 4bit-1dB/K=8/pow.txt <==
0.5	1	8	     0.00001	     0.78749	     4.16560	     8.41863	     0.95311	     0.90551	     4.81325	     4.07889	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=2/pow.txt <==
0.5	1	2	     0.00001	    -2.48064	     3.48780	     8.54624	     0.56280	     0.52191	     5.57142	     4.92337	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=3/pow.txt <==
0.5	1	3	     0.00001	    -1.99957	     3.58820	     8.61721	     0.71980	     0.65276	     6.14839	     5.49796	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=4/pow.txt <==
0.5	1	4	     0.00001	    -1.25479	     3.64650	     8.79244	     0.73671	     0.66719	     5.17496	     4.41746	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=5/pow.txt <==
0.5	1	5	     0.00001	    -0.98035	     3.74130	     8.62689	     0.53336	     0.49087	     5.15637	     4.43440	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=6/pow.txt <==
0.5	1	6	     0.00001	    -0.37339	     3.82140	     8.65720	     0.81572	     0.77660	     5.28649	     4.59523	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=7/pow.txt <==
0.5	1	7	     0.00001	     0.31460	     3.93000	     8.58203	     1.15622	     0.95452	     5.65865	     4.99569	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr 8bit-0.5dB/K=8/pow.txt <==
0.5	1	8	     0.00001	     0.86097	     4.04200	     8.50661	     0.80590	     0.72194	     5.43285	     4.74143	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=2/pow.txt <==
0.5	1	2	     0.00001	    -2.50491	     3.57790	     8.41364	     0.60385	     0.56732	     5.23279	     4.56253	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=3/pow.txt <==
0.5	1	3	     0.00001	    -2.14235	     3.63640	     8.44279	     0.96106	     0.87591	     4.80514	     4.03749	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=4/pow.txt <==
0.5	1	4	     0.00001	    -1.46426	     3.76440	     8.51354	     0.61885	     0.57337	     5.12302	     4.43343	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=5/pow.txt <==
0.5	1	5	     0.00001	    -0.96669	     3.82650	     8.56839	     0.92387	     0.89948	     5.51828	     4.86471	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=6/pow.txt <==
0.5	1	6	     0.00001	    -0.41620	     3.93120	     8.55654	     1.47278	     1.39575	     5.20386	     4.51893	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=7/pow.txt <==
0.5	1	7	     0.00001	     0.19308	     4.01250	     8.52300	     0.79657	     0.72851	     5.63847	     4.99395	1.000000000000


==> figures/vs_scripts/vsUser/p discrete, sinr stimato/K=8/pow.txt <==
0.5	1	8	     0.00001	     0.87497	     4.13080	     8.54438	     1.00545	     0.87503	     5.45630	     4.79102	1.000000000000


==> figures/vs_scripts/vsUser/pow_c_i.txt <==
0.5	1	2	     0.00001	    -3.52847	     2.55320	     6.92680	     0.00000	     0.00000	     4.64843	     3.86718	1.000000000000
0.5	1	3	     0.00001	    -2.88340	     2.72040	     6.93996	     0.00000	     0.00000	     4.76923	     4.01216	1.000000000000
0.5	1	4	     0.00001	    -1.82650	     2.91330	     6.93650	     0.00000	     0.00000	     4.61213	     3.85869	1.000000000000
0.5	1	5	     0.00001	    -0.70172	     3.13750	     6.96958	     0.00000	     0.00000	     5.01743	     4.32771	1.000000000000
0.5	1	6	     0.00001	     0.53187	     3.34580	     6.94598	     0.00000	     0.00000	     5.06946	     4.36902	1.000000000000
0.5	1	7	     0.00001	     2.24468	     3.63700	     6.98455	     0.00000	     0.00000	     4.89289	     4.17453	1.000000000000
0.5	1	8	     0.00001	     4.19279	     3.93190	     6.90010	     0.00000	     0.00000	     5.10827	     4.40205	1.000000000000


==> figures/vs_scripts/vsUser/pow_c_s.txt <==
0.5	1	2	     0.00001	    -2.41087	     3.56540	     8.46383	     0.74766	     0.66578	     4.82394	     4.05907	1.000000000000
0.5	1	3	     0.00001	    -1.98661	     3.65210	     8.49877	     1.27595	     1.10417	     6.15351	     5.53920	1.000000000000
0.5	1	4	     0.00001	    -1.64211	     3.71140	     8.49711	     0.58648	     0.53392	     5.32876	     4.62969	1.000000000000
0.5	1	5	     0.00001	    -0.99938	     3.82420	     8.48700	     0.92492	     0.82255	     5.24616	     4.52449	1.000000000000
0.5	1	6	     0.00001	    -0.27709	     3.92160	     8.61493	     0.68276	     0.62112	     5.48245	     4.83889	1.000000000000
0.5	1	7	     0.00001	     0.00501	     3.99780	     8.46919	     1.15769	     1.01858	     5.16725	     4.47585	1.000000000000
0.5	1	8	     0.00001	     0.84807	     4.10900	     8.80162	     0.59058	     0.53836	     5.27359	     4.60208	1.000000000000


==> figures/vs_scripts/vsUser/pow_d_1b.txt <==
0.5	1	2	     0.00001	    -1.42376	     3.14340	    10.31025	     0.87024	     0.57654	     5.19488	     4.47441	1.000000000000
0.5	1	3	     0.00001	    -0.67024	     3.21160	    10.36904	     0.86549	     0.45991	     4.41945	     3.63674	1.000000000000
0.5	1	4	     0.00001	    -0.04572	     3.28240	    10.32895	     0.86943	     0.66955	     4.97884	     4.23087	1.000000000000
0.5	1	5	     0.00001	     0.75029	     3.36310	    10.29363	     0.85984	     0.45473	     4.95113	     4.24390	1.000000000000
0.5	1	6	     0.00001	     1.38341	     3.43420	    10.19273	     0.86031	     0.52945	     4.33647	     3.54175	1.000000000000
0.5	1	7	     0.00001	     2.39440	     3.51730	    10.15866	     0.85635	     0.58604	     5.39386	     4.70649	1.000000000000
0.5	1	8	     0.00001	     3.41089	     3.62000	    10.01508	     0.85171	     0.52400	     5.11777	     4.41799	1.000000000000


==> figures/vs_scripts/vsUser/pow_d_4b.txt <==
0.5	1	2	     0.00001	    -2.53296	     3.61550	     8.40349	     0.61774	     0.60307	     4.53568	     3.76262	1.000000000000
0.5	1	3	     0.00001	    -1.98396	     3.68520	     8.38825	     0.73362	     0.65878	     5.18684	     4.47748	1.000000000000
0.5	1	4	     0.00001	    -1.58049	     3.75100	     8.43030	     0.68489	     0.65171	     4.95427	     4.21880	1.000000000000
0.5	1	5	     0.00001	    -1.09878	     3.83950	     8.41879	     0.80936	     0.67729	     5.03920	     4.34503	1.000000000000
0.5	1	6	     0.00001	    -0.52307	     3.95360	     8.43781	     1.33881	     1.31230	     5.13129	     4.43405	1.000000000000
0.5	1	7	     0.00001	     0.09922	     4.03840	     8.41491	     0.67790	     0.58438	     5.28978	     4.59935	1.000000000000
0.5	1	8	     0.00001	     0.78749	     4.16560	     8.41863	     0.95311	     0.90551	     4.81325	     4.07889	1.000000000000


==> figures/vs_scripts/vsUser/pow_d_8b.txt <==
0.5	1	2	     0.00001	    -2.48064	     3.48780	     8.54624	     0.56280	     0.52191	     5.57142	     4.92337	1.000000000000
0.5	1	3	     0.00001	    -1.99957	     3.58820	     8.61721	     0.71980	     0.65276	     6.14839	     5.49796	1.000000000000
0.5	1	4	     0.00001	    -1.25479	     3.64650	     8.79244	     0.73671	     0.66719	     5.17496	     4.41746	1.000000000000
0.5	1	5	     0.00001	    -0.98035	     3.74130	     8.62689	     0.53336	     0.49087	     5.15637	     4.43440	1.000000000000
0.5	1	6	     0.00001	    -0.37339	     3.82140	     8.65720	     0.81572	     0.77660	     5.28649	     4.59523	1.000000000000
0.5	1	7	     0.00001	     0.31460	     3.93000	     8.58203	     1.15622	     0.95452	     5.65865	     4.99569	1.000000000000
0.5	1	8	     0.00001	     0.86097	     4.04200	     8.50661	     0.80590	     0.72194	     5.43285	     4.74143	1.000000000000


==> figures/vs_scripts/vsUser/pow_d_c.txt <==
0.5	1	2	     0.00001	    -2.50491	     3.57790	     8.41364	     0.60385	     0.56732	     5.23279	     4.56253	1.000000000000
0.5	1	3	     0.00001	    -2.14235	     3.63640	     8.44279	     0.96106	     0.87591	     4.80514	     4.03749	1.000000000000
0.5	1	4	     0.00001	    -1.46426	     3.76440	     8.51354	     0.61885	     0.57337	     5.12302	     4.43343	1.000000000000
0.5	1	5	     0.00001	    -0.96669	     3.82650	     8.56839	     0.92387	     0.89948	     5.51828	     4.86471	1.000000000000
0.5	1	6	     0.00001	    -0.41620	     3.93120	     8.55654	     1.47278	     1.39575	     5.20386	     4.51893	1.000000000000
0.5	1	7	     0.00001	     0.19308	     4.01250	     8.52300	     0.79657	     0.72851	     5.63847	     4.99395	1.000000000000
0.5	1	8	     0.00001	     0.87497	     4.13080	     8.54438	     1.00545	     0.87503	     5.45630	     4.79102	1.000000000000

